Decomposition of convex high dimensional aggregative stochasticcontrol problems

We consider the framework of convex high dimensional stochastic control problems, in which the controls are aggregated in the cost function. As first contribution, we introduce a modified problem, whose optimal control is under some reasonable assumptions an $\varepsilon$-optimal solution of the original problem. As second contribution, we present a decentralized algorithm whose convergence to the solution of the modified problem is established. Finally, we study the application of the developed tools in an engineering context, studying a coordination problem for large populations of domestic thermostatically controlled loads (TCLs)

==> FR_reduced.txt <==
T CCGT_0 CCGT_1 CCGT_2 
0.00	0.00	-3.43	0.00
0.50	-221.36	-225.15	-112.22
1.00	0.00	0.00	-5.46
1.50	-39.65	-43.04	-8.36
2.00	-121.12	-111.63	-61.11
2.50	-197.99	-194.53	-85.00
3.00	-314.59	-288.62	-93.51
3.50	-419.55	-286.82	-93.27
4.00	-383.87	-265.23	-83.45
4.50	-373.21	-258.92	-80.25
5.00	-382.51	-291.14	-107.94
5.50	-396.97	-306.20	-142.44
6.00	-443.38	-336.38	-183.72
6.50	-481.56	-381.41	-203.96


==> G_reduced.txt <==
T CCGT_0 CCGT_1 CCGT_2 CCGT_n  W_0 W_1 W_2 W_n
0.00    0.00	-6.87	0.00	208.648	282.55958	144.47344
0.50	-442.71	-450.30	-224.43	633.74487	664.18966	390.87739
1.00	0.00	0.00	-10.91	-22.10963	-78.10666	192.20439
1.50	-79.30	-86.09	-16.71	377.7694	398.56165	214.85371
2.00	-242.24	-223.27	-122.22	538.64532	507.49595	331.28556
2.50	-395.98	-389.06	-170.01	723.21656	713.74467	384.16305
3.00	-629.19	-577.25	-187.03	1118.65611	1018.88354	413.46662
3.50	-839.11	-573.63	-186.54	1318.03484	881.2973	426.12064
4.00	-767.74	-530.47	-166.91	1163.19766	849.02721	412.56634
4.50	-746.41	-517.85	-160.50	1107.96131	833.92191	404.44436
5	-765.02	-582.29	-215.89	1040.27553	868.27067	440.18311
5.5	-793.93	-612.40	-284.87	1008.86571	824.15975	480.60701
6	125.98	91.14	74.07	0	0	0
6.5	60.21	44.53	0.00	0	0	0

==> R_tcl.txt <==
T R0 R1 R2
0	121.5088973	138.7130274	116.1648786
0.5	505.1471602	511.6164031	314.2266202
1	102.9748984	85.88736766	154.7835827
1.5	222.0139259	227.2318694	173.3675425
2	362.9889198	347.8904426	267.662809
2.5	502.1633724	495.8673782	310.5720183
3	724.037441	677.3083859	334.748813
3.5	929.4347047	688.6796369	345.531458
4	871.245827	654.3024671	334.7821548
4.5	850.6807257	641.1649037	328.124717
5	851.0479323	683.0473784	356.2883206
5.5	851.9437837	685.9790427	387.6961708
6	849.4647778	660.2851616	386.0615169
6.5	819.7930471	642.6072407	330.7327148
7	598.9173723	612.2957514	330.2880381
7.5	467.8403299	503.8395895	291.827132
8	363.7001416	356.6119489	277.3352454
8.5	271.1926542	253.9586009	244.4084694
9	321.3286299	323.8068161	258.6675113
9.5	206.8697723	188.0961331	191.5749674
10	232.3538322	229.8083676	206.3283395
10.5	219.0857777	218.4904385	187.5706006
11	251.9472543	247.8040798	223.51915
11.5	266.5934326	260.1243869	223.8451751
12	274.8252976	269.5138377	236.4319742
12.5	277.6483469	256.3642817	216.3940669
13	308.9520519	307.9943235	265.3460515
13.5	321.1057927	306.1276664	244.94567
14	315.1648893	302.3050976	257.4616315
14.5	320.8932964	294.0578203	239.0783032
15	297.8222247	301.3815122	248.9485765
15.5	168.2829269	155.8817519	168.5520752
16	168.2223778	156.6349306	173.5574831
16.5	162.6957939	159.9896221	174.2626419
17	187.0104917	176.8123933	170.7483411
17.5	212.0764592	209.980611	194.6492119
18	248.5608249	243.19087	208.7686478
18.5	276.1024276	273.7918064	233.2259923
19	278.8767154	278.472936	230.4418214
19.5	250.7617977	245.4739541	233.9844638
20	148.6671399	143.1650516	170.8795617
20.5	46.70282482	70.54167146	145.7258141
21	26.57909589	78.30860257	147.5005189
21.5	128.8835446	114.7388392	148.0377723
22	122.9359786	115.346628	147.3734994
22.5	160.2621613	150.8153472	166.0606665
23	256.0789637	235.676802	196.0456803
23.5	449.3382056	416.5990634	424.3260616


==> U.txt <==
T U0 U1 U2
0	608.581511	659.926215	552.3285034
0.5	823.0551248	845.9124205	798.4654868
1	457.6271186	423.6058386	604.2987756
1.5	886.4781051	900.4812062	786.1466075
2	965.2996845	953.1251671	877.960755
2.5	986.1840346	983.6336417	873.1005721
3	1105.908143	1058.076244	842.8808213
3.5	1059.519863	888.2585681	820.1678875
4	919.7775758	842.8808213	769.9780784
4.5	871.4163503	825.9423622	753.8095493
5	867.0373737	877.7682725	816.0776346
5.5	861.9847083	858.8087473	842.78458
6	859.482436	807.2234401	781.623269
6.5	850.9650858	827.4341015	760.6426776
7	611.7093514	779.5540822	761.5569695
7.5	664.5457948	737.9297439	741.9718762
8	514.5538149	530.3854997	710.645351
8.5	693.321927	681.7729776	776.4743624
9	663.9202267	679.8962733	726.5251564
9.5	685.4301449	650.0133668	713.9175533
10	722.0980591	724.1191253	770.3630434
10.5	777.9661017	785.56916	751.932845
11	783.403732	779.3134791	809.6294712
11.5	805.4910977	812.9497942	773.3465219
12	756.5043041	750.6817088	771.3735764
12.5	807.9452494	785.4247982	747.4576271
13	804.1918409	810.2550393	856.7395605
13.5	802.1226541	801.5452067	779.7465647
14	745.2921991	741.4425493	779.2653585
14.5	829.8401326	805.202374	767.2833235
15	666.4706197	694.6693044	742.4530824
15.5	600.7859702	583.1738224	654.4404641
16	706.3626156	722.6755066	766.6096348
16.5	747.4576271	747.7944715	767.1870823
17	805.3467358	817.425012	752.6065337
17.5	812.6129498	816.3182377	786.7721756
18	821.3227824	814.9227397	776.907448
18.5	804.4805646	807.2715607	806.4535101
19	767.2352029	774.1645725	789.900016
19.5	691.156499	705.92953	762.6637438
20	526.2471261	528.2681923	654.6329466
20.5	565.0804684	642.7952735	711.7040047
21	818.6280276	734.3206972	781.5270277
21.5	800.5827942	790.7661872	718.1040475
22	754.098273	751.932845	714.3025183
22.5	878.971288	858.0869379	783.5962145
23	854.7184944	848.270331	802.8925841
23.5	1033.72721	1003.026252	1064.620649


==> log_bias_price_x_iteration.txt <==
%	0	1	2	3	3.698970004	4
1	-0.129138025	0.190652311	0.085060189	-0.058528411	-0.096759983	-0.063738742
1.698970004	-0.410944551	-0.408348338	-0.749399127	-0.759212158	-0.763541979	-0.731926458
2	-1.1223384	-0.65280561	-1.003382749	-1.059897836	-1.050561251	-1.030708937
2.698970004	-1.933634498	-1.392385226	-1.833925875	-1.824319398	-1.836680805	-1.802183223
3	-2.464188537	-1.577808654	-2.195310204	-2.232614864	-2.218144681	-2.198374679
3.698970004	-3.379572765	-2.573032091	-3.264956648	-3.546059009	-3.608296677	-3.518154911
4	-2.770472908	-3.563912424	-4.58990949	-5.808355696	-6.962534416	-5.607019381

==> log_variance_price_x_iteration.txt <==
%	0	1	2	3	3.698970004	4
1	2.260630886	1.250118105	0.314547773	-0.723870326	-1.539857589	-1.795926317
1.698970004	1.734698129	0.70429398	-0.25266762	-1.27751689	-1.997100587	-2.317189098
2	1.536037342	0.426098863	-0.554538645	-1.477982257	-2.223465011	-2.541556922
2.698970004	0.952907552	-0.125243663	-1.202856862	-2.068457418	-2.831204026	-3.174592799
3	0.671449679	-0.36364671	-1.44130107	-2.30744098	-3.058303432	-3.433818804
3.698970004	0.072459826	-0.891981253	-2.013807485	-2.914650682	-3.659787052	-4.03388382
4	-0.154433229	-1.127308253	-2.269938709	-3.153457019	-3.90576377	-4.286761242

==> log_variance_price_x_population.txt <==
%1	1.698970004	2	2.698970004	3	3.698970004	4
0 2.260630886	1.734698129	1.536037342	0.952907552	0.671449679	0.072459826	-0.154433229
1 1.250118105	0.70429398	0.426098863	-0.125243663	-0.36364671	-0.891981253	-1.127308253
2 0.314547773	-0.25266762	-0.554538645	-1.202856862	-1.44130107	-2.013807485	-2.269938709
3 -0.723870326	-1.27751689	-1.477982257	-2.068457418	-2.30744098	-2.914650682	-3.153457019
3.698970004 -1.539857589	-1.997100587	-2.223465011	-2.831204026	-3.058303432	-3.659787052	-3.90576377
4 -1.795926317	-2.317189098	-2.541556922	-3.174592799	-3.433818804	-4.03388382	-4.286761242

==> p.txt <==
T p_0 p_1 p_2
0	39.8121758	39.69843983	38.8687609
0.5	41.18651639	41.27433643	40.27715467
1	33.78928547	33.61944613	34.44729109
1.5	25.02438641	25.06178226	24.68257157
2	17.53037546	17.50768559	17.20453997
2.5	12.62649432	12.6476047	11.55811455
3	8.857063948	8.837306025	8.552267959
3.5	8.320951302	8.235053432	8.18390689
4	8.12981793	8.077723021	8.051629646
4.5	8.152359829	8.124209993	8.099853215
5	8.925848788	8.718079755	8.526910161
5.5	21.57445566	19.7743419	18.23821404
6	52.10178028	51.95336109	51.78778477
6.5	63.90890544	63.80880052	63.61092288
7	77.23592889	77.78685243	77.7024411
7.5	84.27933595	84.53119201	84.411
8	89.73207524	89.81040542	90.0750338
8.5	91.17260804	91.1092152	90.94056777
9	94.0059074	94.02810605	93.93340729
9.5	94.2603313	94.16433649	94.07558507
10	94.27184989	94.27251257	94.1653245
10.5	93.33915945	93.3124637	93.10743016
11	92.7694489	92.77086133	92.58542699
11.5	92.15311716	92.0932542	91.93517649
12	91.94605163	91.93316936	91.8531996
12.5	91.12825851	91.09417128	90.9720026
13	90.95792747	90.94712176	90.73438417
13.5	91.17767261	91.15030742	90.99204989
14	91.95836734	91.93992703	91.95918066
14.5	92.14645722	92.09907933	92.06117418
15	92.8484782	92.82358756	92.90333465
15.5	87.36461608	87.325508	88.02591876
16	84.45145437	84.39265151	84.50042771
16.5	82.10111778	82.0354889	81.55186684
17	80.39785959	80.35301464	79.93828991
17.5	80.04650447	80.03857825	79.49107676
18	80.82717133	80.83117677	80.2415278
18.5	82.71488993	82.72194877	82.12420103
19	85.46554905	85.49769441	85.17932056
19.5	88.91039737	88.94808006	89.03101469
20	91.71136869	91.88072205	92.70060028
20.5	92.13068015	92.3582067	92.66639634
21	85.27475769	85.14207571	85.22836086
21.5	78.45768476	78.38075113	78.26663663
22	71.5686946	71.56914686	71.5644023
22.5	64.55683158	64.53253406	64.22678153
23	57.309302	57.28794682	57.14987806
23.5	52.49460081	52.57553907	52.76469695


==> r.txt <==
T r0 r1 r2
0	45.42351419	45.58724391	46.21345273
0.5	42.11555202	42.07642876	43.73619516
1	49.00732549	49.18643651	48.56292722
1.5	54.59227044	54.60117667	55.10439473
2	59.26565672	59.46254024	60.15062109
2.5	65.32892881	65.50091371	66.98932153
3	69.21445059	69.41841812	71.64147332
3.5	69.29870824	69.81640073	73.23754018
4	67.25054479	68.49935396	72.53435529
4.5	63.68831847	65.28717818	69.17345769
5	60.0351464	61.76046158	64.45987101
5.5	50.11671954	52.61755503	58.89853861
6	38.57120071	38.59049078	39.28054823
6.5	39.00332245	39.04685947	39.01829659
7	39.57905129	39.56235581	39.54824269
7.5	39.17702992	39.03433964	39.77392074
8	34.04813185	34.03937697	36.16433857
8.5	35.11567575	35.38769185	37.11663765
9	33.28458555	33.32747585	34.85089013
9.5	35.41853001	35.71973816	36.44624015
10	36.41060178	36.56809771	37.28658586
10.5	38.18173755	38.35371532	39.17942035
11	38.91696927	38.92118766	40.02409657
11.5	39.65452269	39.88978397	40.09190793
12	39.68129687	39.76026258	40.09813119
12.5	40.09186656	40.09960817	40.09679851
13	39.27579262	39.33936483	40.08310688
13.5	38.5376414	38.70295317	39.45646073
14	37.3463303	37.51231953	37.78787567
14.5	36.76191234	36.95592531	37.02287442
15	32.75944315	32.92871427	33.16840527
15.5	22.18430007	22.33667293	22.25942267
16	18.4850997	18.7976704	18.69876583
16.5	16.50871389	16.57794107	16.93159818
17	15.54092196	15.56091288	15.68261039
17.5	15.52368444	15.55210188	15.4723338
18	15.49306476	15.5473203	15.53559201
18.5	15.53371829	15.50015092	15.50295081
19	15.47552576	15.42808204	16.6382785
19.5	16.87300215	16.99443562	18.61840621
20	21.27862139	21.37882251	22.51662412
20.5	36.32014928	36.22135751	36.13270084
21	41.80478222	41.30566902	40.54950815
21.5	41.15779842	41.19629304	40.78908005
22	42.09891323	42.29972585	42.84343105
22.5	44.01162508	44.02537502	44.02313871
23	39.71710274	40.16680866	42.20394077
23.5	39.02996242	38.96433434	39.16033585

